One-for-All Does Not Work! Enhancing Vulnerability Detection by Mixture-of-Experts (MoE)

Deep Learning-based Vulnerability Detection (DLVD) techniques have garnered significant interest due to their ability to automatically learn vulnerability patterns from previously compromised code. Despite the notable accuracy demonstrated by pioneering tools, the broader application of DLVD methods in real-world scenarios is hindered by significant challenges. A primary issue is the "one-for-all" design, where a single model is trained to handle all types of vulnerabilities. This approach fails to capture the patterns of different vulnerability types, resulting in suboptimal performance, particularly for less common vulnerabilities that are often underrepresented in training datasets. To address these challenges, we propose MoEVD, which adopts the Mixture-of-Experts (MoE) framework for vulnerability detection. MoEVD decomposes vulnerability detection into two tasks, CWE type classification and CWE-specific vulnerability detection. By splitting the task, in vulnerability detection, MoEVD allows specific experts to handle distinct types of vulnerabilities instead of handling all vulnerabilities within one model. Our results show that MoEVD achieves an F1-score of 0.44, significantly outperforming all studied state-of-the-art (SOTA) baselines by at least 12.8%. MoEVD excels across almost all CWE types, improving recall over the best SOTA baseline by 9% to 77.8%. Notably, MoEVD does not sacrifice performance on long-tailed CWE types; instead, its MoE design enhances performance (F1-score) on these by at least 7.3%, addressing long-tailed issues effectively.

==> Figures/rq2_heatmap.csv <==
CWE-664,CWE-unknown,CWE-707,CWE-399,CWE-264,CWE-691,CWE-284,CWE-682,CWE-189,CWE-other,CWE-703,CWE-254,level1,target
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,1,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-254,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-254,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,1,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,1,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,1,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,1,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,1,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,1,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,1,CWE-254,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,1,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
1,0,1,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,1,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,1,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,1,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,1,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,1,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,1,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,1,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,1,0,0,0,CWE-189,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,1,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,1,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,1,0,0,0,CWE-189,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-189,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,1,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-691,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,1,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-284,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,1,CWE-254,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-703,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,1,CWE-254,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,1,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-264,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-other,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-707,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,1,0,0,0,0,0,0,0,0,0,0,CWE-unknown,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-399,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
0,0,1,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-682,1
0,0,0,1,0,0,0,0,0,0,0,0,CWE-399,1
1,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,CWE-664,1
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,1,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,1,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,1,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,1,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,1,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,1,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,1,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,1,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,1,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,1,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,1,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
1,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0
0,0,0,0,0,0,0,0,0,0,0,0,,0

